Asgard/NOTT: L-band nulling interferometry at the VLTI IV. Prospects for characterising hot exozodiacal dust

Near-infrared interferometric surveys have revealed extended emission around the photosphere of $\approx 40$ main-sequence stars, attributed to the presence of hot exozodiacal dust (HEZD). A promising technique for investigating this phenomenon is nulling interferometry. The Very Large Telescope Interferometer (VLTI) nulling interferometer NOTT (Nulling Observations of exoplaneTs and dusT) is designed to characterise exoplanets and HEZD in the $L'$ band ($3.5-4.0\,\mu$m). We aim to assess NOTT's potential for the detection and characterisation of HEZD with various instrumental and model parameter configurations. We model the HEZD as an optically thin dust ring, using the nearby Sun-like star $\tau$ Ceti with HEZD as a reference model. Applying the end-to-end nulling tool SCIFYsim to model the instrumental response of NOTT to simulated HEZD brightness distributions, we evaluate how variations in HEZD and instrumental parameters affect NOTT's key observables: the photon flux rate and the null depth. We demonstrate that NOTT is capable of disentangling stellar and dust contributions to the signal and detecting HEZD. The null depth and photon flux rate are sensitive to the HEZD geometry, with inclination, position angle, and ring location having the strongest impact on the signal. Although the detailed temporal signatures are target-specific, the results can be generalised to other systems. NOTT has the potential to deliver unprecedented sensitivity for HEZD observations, granting access to detailed information through spectral dispersion, beam-combination schemes, and exploitation of sky rotation. This enables more sensitive HEZD detections than is possible with current instruments, and improved spatial constraints on the dust, as well as variability studies.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
